The multimode conditional quantum Entropy Power Inequality and the squashed entanglement of the multimode extreme bosonic Gaussian channels

We prove the multimode conditional quantum Entropy Power Inequality for bosonic quantum systems. This inequality determines the minimum conditional von Neumann entropy of the output of the most general linear mixing of bosonic quantum modes among all the input states of the modes with given conditional entropies. Bosonic quantum systems constitute the mathematical model for the electromagnetic radiation in the quantum regime, which provides the most promising platform for quantum communication and quantum key distribution. We apply our multimode conditional quantum Entropy Power Inequality to determine new lower bounds to the squashed entanglement of a large family of bosonic Gaussian states. The squashed entanglement is one of the main entanglement measures in quantum communication theory, providing the best known upper bound to the distillable key. Exploiting this result, we determine a new lower bound to the squashed entanglement of the multimode bosonic Gaussian channels that are extreme, i.e., that cannot be decomposed as a non-trivial convex combination of quantum channels. The squashed entanglement of a quantum channel provides an upper bound to its secret-key capacity, i.e., the capacity to generate a secret key shared between the sender and the receiver. Lower bounds to the squashed entanglement are notoriously hard to prove. Our results contribute to break this barrier and will stimulate further research in the field of quantum communication with bosonic quantum systems.

==> simulations/zEta-MVV_300.txt <==
2.484460695229693
2.4830193705364394
2.4815640676583115
2.4800963959698734
2.4786163562179553
2.477125154183444
2.475621746691594
2.47410263776813
2.4725751290757216
2.471033194270362
2.4694788878274814
2.467911949252173
2.466333402369493
2.4647507129991233
2.4631356448594772
2.4615171762096075
2.460016528710902
2.458334714836134
2.45672984094902
2.454918806098835
2.453243241114219
2.4519269788387525
2.4498703299559565
2.448122849393343
2.446398083526045
2.444583240418126
2.44282188203546
2.4411558439928136
2.4418719068226196
2.437453871803122
2.4357003316618275
2.4360246187914925
2.436048334958791
2.430012139857432
2.430889697709542
2.4289705613846095
2.424315763511835
2.4224376671514847
2.4203316397083547
2.4183607825153857
2.4174354418749786
2.4195108244333845
2.412289396967463
2.4155162111112496
2.409083486813426
2.4061581096062987
2.4069686567584228
2.403406822294098
2.40209505705635
2.398736987623817
2.3965969654335524
2.3931674386996704
2.3922492848100703
2.3899975931078146
2.38646342342156
2.385331783948267
2.381825180114685
2.3798343459822995
2.377134145752347
2.381655622692513
2.372600068340276
2.3777591151970157
2.367830194914344
2.3700215061081984
2.3633872304616297
2.3601797223570884
2.3666832801248923
2.355088338913337
2.3610538223796276
2.3517975488653775
2.347682382112115
2.344525303007373
2.349034374051655
2.3469297269085416
2.3366167693463957
2.3343569054268194
2.3384532274122627
2.3281544914726098
2.3332195398946283
2.3533702771481835
2.3208765546438315
2.3196837696808146
2.39272326220118
2.3659075048734515
2.340712732200352
2.3128751757073545
2.3022618452420396
2.3152578260581933
2.3035036675003653
2.310843729202226
2.3410017476966267
2.3060229380893595
2.3248913549607018
2.3437281283014
2.2862342492572836
2.287652672788834
2.2992192952592383
2.2865935218619953
2.2964426254614843
2.282183883078872
2.256666297828346
2.2535278253996296
2.2617055993721706
2.250955900972869
2.2433651040881486
2.2393395628977366
2.3056388815720865
2.290891877383782
2.284316059444137
2.2805801508932646
2.2703342469358425
2.266260235772087
2.2523070835182466
2.2457665918125613
2.2419241136647514
2.204139793037065
2.2326916574247733
2.2253580740352206
2.224287847078699
2.1917997239013296
2.1995341877453782
2.185077619005323
2.196241922345447
2.189592790727847
2.1742889212037397
2.1742284465892396
2.1710329666200323
2.174432823860119
2.1650217464949293
2.1664652462488725
2.159691944481157
2.1573205569068357
2.155637984846962
2.15325095325926
2.151621135641733
2.1502651417637075
2.1492167169725143
2.148787821860118
2.1484571098108596
2.1482303969070777
2.1488611101048605
2.14974615684665
2.151003301362582
2.152960588042255
2.155366098306306
2.158340579771906
2.1619618396060716
2.166248225240917
2.1712088087804986
2.1769430477043983
2.183512403320499
2.1910468188179344
2.1998023884161455
2.2098192452815795
2.2207377682328087
2.2324361469121854
2.2448215536680074
2.257799462106952
2.271346001183659
2.2854276602570565
2.2999275089445455
2.3148791717718424
2.3301647871355087
2.345799478675918
2.3619163936375145
2.378054706419423
2.394885578689042
2.4113883377863594
2.428816994764542
2.447270917611121
2.4630007260958884
2.481558624997362
2.4995206139307093
2.5174537837823756
2.5358086719833395
2.5542416112379804
2.573336882976772
2.591921548174245
2.606629439432446
2.6254135775113667
2.643901857209915
2.670665718865294
2.68105744378159
2.7093492323447066
2.718390732990578
2.745602120167799
2.755901476510868
2.787333571085899
2.800931608986989
2.823412667808931
2.8443759115796503
2.8691155871066663
2.8880932452247237
2.9107488205950247
2.9130235618022837
2.9418876502989804
2.9706364173778432
2.989010669506026
2.979603356748587
3.002207388346779
3.0139683301381233
3.0335638361405834
3.0624774731875952
3.073445180826319
3.1019783620966948
3.156591443644924
3.1318120323170717
3.1846443089934233
3.2234480959451304
3.2077358277074417
3.215254398448998
3.2368523924387596
3.2435039667707493
3.275264772657973
3.28618233506905
3.302407402489095
3.3288809724961865
3.355459568306511
3.361157054700083
3.3809998277503936
3.4008046459858825
3.4207439782954374
3.4673480953843665
3.4690617696061032
3.4813964280401706
3.5037453271273513
3.532997382181062
3.5527452198254714
3.5641399058166847
3.588430807561757
3.6068126402868685
3.6288608629161168
3.648527252704298
3.669439390578706
3.691281068570728
3.7131116895477803
3.7348063398483227
3.7640844387677745
3.7791611885649843
3.8015953566148433
3.8241879377157915
3.850355333301568
3.8701373595220723
3.893428946918906
3.9171288167647127
3.9407074305873415
3.9648683755802274
3.9896247519368906
4.019883630738221
4.038574908332688
4.063620016688784
4.089301990377383
4.114882648906988
4.14117396139979
4.167853570151781
4.194379485760745
4.221729147360595
4.249260342461362
4.277502744984908
4.306062294978094
4.335146266181866
4.364579821030734
4.3945385015406515
4.425204002186977
4.456339293330075
4.48815728956399
4.52061910738945
4.553864303497701
4.58863213942999
4.622318608211902
4.65782700469283
4.694179193558945
4.731481696476973
4.7697565118889145
4.809113164606963
4.8496182390072455
4.891355469249923
4.9344179328444895
4.978904039993626
5.0249606832216855
5.072677664832934
5.122223319613926
5.173787894323542
5.2275685263141405
5.283758879549801
5.34266015271707
5.404562485954262
5.469827223375486
5.538901200035582
5.6123027301689525
5.690667348049619
5.774786406255476
5.865645600731902
5.964525207569412
6.073089411242318
6.19358417007658
6.329137857049414
6.48429451574701
6.666020688587462
6.88580970697797
7.1647168517299775

==> simulations/zKap-MV_300.txt <==
1.60925127709638
1.6193633427475937
1.6281669105411325
1.6366001372931365
1.6447702690083368
1.6528973773711826
1.661132798777782
1.669580682902879
1.6770059669306008
1.6857215229421456
1.693361955871481
1.7018457179293556
1.7101827384948116
1.7204702211500589
1.7272081784479347
1.7328079493554007
1.7407437553056333
1.7501563161481215
1.7565740247355635
1.7688122586204713
1.7723368230100611
1.7874815053472624
1.7981628831903045
1.8044458483400128
1.812798054192399
1.8149971357966201
1.8291143415215103
1.845768081758532
1.8319100295095971
1.8376391200842974
1.8495956711121906
1.8785350359955935
1.881178261228797
1.8924015269844752
1.89909297812655
1.890623328318501
1.8886535095030226
1.9016318533456058
1.9374825971469143
1.9098065244238924
1.9233305222684365
1.9256168209695232
1.9715443200669895
1.9404993157462727
1.9594725583817763
1.951492399551661
2.013394129598762
1.9656773308294646
1.970896032945717
2.0336484070646037
2.0288808975814234
1.9910267167514668
1.998060323004836
2.003777525686509
2.0113813426756373
2.0314884045875665
2.0376296014483763
2.0731755209494374
2.0741939721346796
2.0425341185729096
2.0734029564115843
2.1417344235854436
2.061573894835572
2.0721492451663224
2.116355677880893
2.0794153556491572
2.0853926216806613
2.0911033597865085
2.1328343690901335
2.102592486805708
2.1232946606545617
2.173896687910549
2.1201064692725566
2.146357504506703
2.132211871272151
2.1382962816644735
2.143700038129392
2.170791743956066
2.1542473303176024
2.165085262754875
2.1660449217678988
2.1949417770219704
2.177179158381218
2.214709750419285
2.187392074979538
2.1929161915772433
2.2057912699925666
2.2075785441590483
2.221706185783237
2.21473755380433
2.22015771444034
2.2337530554494904
2.2388364957661473
2.2359673140631706
2.2581410063682092
2.2868164125013806
2.251222815221105
2.2557364362213264
2.2872057632852147
2.284582802257308
2.2870721028826466
2.285291085976745
2.3068263593534297
2.2857535633493313
2.3001515996727697
2.3046375797995147
2.3033830532797808
2.3056275741025978
2.319635120333551
2.340785131026138
2.3197957734074883
2.324571246942515
2.349750323895904
2.334172854048706
2.3387857635791036
2.3510203221830785
2.3515109972182344
2.353012760725452
2.358150531135781
2.3618830228236014
2.367149366628894
2.3853207686169107
2.4063370551380245
2.3798908904868874
2.3874700831525146
2.3936566721633845
2.39822489114038
2.4096971137957155
2.4021020198632925
2.411964759763258
2.4322399051654138
2.4156138995252228
2.423666568903382
2.428806701662232
2.4384560703797327
2.4329000038986806
2.437019654416943
2.4480515973909505
2.450262837117762
2.453349779467885
2.4535914921538797
2.4580940262562905
2.4736627043569435
2.480234601445442
2.481921597012171
2.478612261223546
2.478498652727424
2.4828139716213293
2.488561502925883
2.4967464149479426
2.494724841071484
2.499673508687547
2.521648778023401
2.506698217368619
2.510460770844915
2.514211067499037
2.5181332846139455
2.5290928038520697
2.5328101053573775
2.5300729817614247
2.5337518750132446
2.537597255749546
2.5442645530423107
2.54556484870751
2.5539234659460845
2.552695956210986
2.5565881897382923
2.5603398020487482
2.5656003514319927
2.5685214170609605
2.571486241107472
2.5845515724392847
2.5788135115389004
2.58592869624319
2.5861413052544577
2.5898859474688756
2.5963072900955417
2.597200065995441
2.605664088427499
2.6049904950645093
2.611933706089303
2.6114204344222607
2.6178369744374272
2.6223192976353786
2.632039810196858
2.625522870397372
2.629242646107013
2.632498742389995
2.646711366083313
2.642252416165494
2.642918810862213
2.646342572299993
2.655650680592828
2.670321872381063
2.656719601558766
2.6600793751645995
2.6659984106118735
2.666842323017523
2.6704220054452428
2.6751645709270413
2.677063645450847
2.6828075252773402
2.6875069131806697
2.6918685401800495
2.6978029929289775
2.693530511700896
2.6980911640594982
2.7003189301650714
2.7032315687929014
2.7122099532940673
2.7096734406248757
2.7334367250918774
2.7161965413306888
2.720222682901074
2.7266624954041916
2.733130104648943
2.7302154972336936
2.743241709902641
2.7350593678550013
2.740996643789238
2.749041810075582
2.7444487972005085
2.74754233178453
2.7514050701166504
2.757935353179459
2.7636856273974466
2.76018768835257
2.763527012374478
2.775544821135771
2.77164915302307
2.772339904572579
2.7752810984242693
2.789874701969449
2.78386292562881
2.784184936205552
2.787205484391432
2.7901124012484715
2.793154226884681
2.796099182863639
2.806908079896889
2.804137363963946
2.8055814878674745
2.813786319567832
2.8178735957922783
2.813632338465826
2.818664335523337
2.8220785416020107
2.822325847801668
2.8251288733276567
2.837287525123603
2.8309908102826107
2.8362866892167453
2.839384017041578
2.8393793508001117
2.8443240885709002
2.8451111225115966
2.848898971188909
2.850781363033377
2.858668947957085
2.8571276339660443
2.8616761870595013
2.8638589141362942
2.8663763716998076
2.8673660791186
2.870083550870092
2.875983370800334
2.875480479081059
2.8824548389401627
2.8809220173766157
2.88547264074667
2.8883955737336215
2.8890549735125113
2.894981343566286
2.8945773365106646
2.897112067183908
2.9011008375330825
2.9082925509304225
2.905135842250946
2.922519378242278
2.9136753084987603
2.913949697687613
2.9208742197847286
2.9231479481939786
2.9208201642233256
2.923444197614259
2.92997654215392
2.9317676670336645
2.936111504482465
2.9351921241164547
2.9364137040665916
2.9389288746586075
2.941479144319704
2.9498067425438386
2.9465291047824316
2.9509583373224366
2.9537948682382016
2.9551830113612567
2.9574814200134796
2.9602057639556385
2.965840871549041
2.9645473103445354
